LIGHTYEAR: Using Modularity to Scale BGP Control Plane Verification

Current network control plane verification tools cannot scale to large networks, because of the complexity of jointly reasoning about the behaviors of all nodes in the network. In this paper we present a modular approach to control plane verification, whereby end-to-end network properties are verified via a set of purely local checks on individual nodes and edges. The approach targets the verification of safety properties for BGP configurations and provides guarantees in the face of both arbitrary external route announcements from neighbors and arbitrary node/link failures. We have proven the approach correct and also implemented it in a tool called Lightyear. Experimental results show that Lightyear scales dramatically better than prior control plane verifiers. Further, we have used Lightyear to verify three properties of the wide area network of a major cloud provider, containing hundreds of routers and tens of thousands of edges. To our knowledge no prior tool has been demonstrated to provide such guarantees at that scale. Finally, in addition to the scaling benefits, our modular approach to verification makes it easy to localize the causes of configuration errors and to support incremental re-verification as configurations are updated.

==> figures/tikz/pipeline.tikz <==
\begin{tikzpicture}[
typenode/.style={minimum width=30mm, minimum height=10mm},
inputnode/.style={rectangle, draw=black, fill=blue!10, thick, minimum width=30mm, minimum height=10mm, align=center,  anchor=center},
actionnode/.style={rectangle, draw=black, fill=yellow!50, thick, minimum width=30mm, minimum height=10mm,align=center,  anchor=center},
resultnode/.style={rectangle, draw=black, thick, minimum width=30mm, minimum height=10mm, align=center, anchor=center},
bigbox/.style={draw=orange!50, thick, fill=orange!20, rounded corners, rectangle},
arrow/.style={},
]
%Nodes
\node[typenode] (inputs) {\textsc{Inputs}};
\node[typenode] (lightyear) [right= 25mm of inputs] {\textsc{Lightyear}};
\node[typenode] (results) [right=25 mm of lightyear] {\textsc{Results}};

\node[inputnode]      (topology) [below=1.6mm of inputs]     {Network \\ Configurations};
\node[inputnode]      (property)    [below= 3mm of topology]  {Property \\ to be Verified};
\node[inputnode]      (invariant)   [below= 3mm of property]  {Network Invariants, \\ Path Constraints};
\node[actionnode]     (parse)    [below= 1.6mm of lightyear]        {Parse \\ Configurations};
\node[actionnode]     (generate)    [below= 3mm of parse]        {Generate \\ Local Checks};
% \node[inputnode]      (contracts)   [below right= 5mm and -8mm of generate]  {Local \\ Contracts};
% \node[inputnode]      (policies)    [below left= 5mm and -8mm of generate]  {Network Policy \\ Definitions};
\node[actionnode]     (runchecks)   [below= 3mm of generate]  {Run \\ Local Checks};

\node[resultnode, fill=green!30]   (verified)  [above right= -2mm and 25mm of generate]  {Property \\ Verified!};
\node[resultnode, fill=red!30]     (failed)    [above right= -5mm and 25mm of runchecks]  {Counterexamples \\ for Failed Checks};
%Lines
\draw[->, arrow] (topology) -- (parse);
\draw[->, arrow] (property) -- (generate);
\draw[->, arrow] (invariant.east) -- (generate.190);
\draw[->, arrow] (parse) -- (generate);
\draw[->, arrow] (generate) -- (runchecks);

\draw[->, arrow] (runchecks.2.5) -- (verified.west) node[above=3mm, midway, align=center] {All Checks \\ Pass};
\draw[->, arrow] (runchecks.-2.5) -- (failed.west) node[below=1.5mm, midway, align=center] {Some Checks \\ Fail};

\begin{pgfonlayer}{background}
  \node[bigbox] [inner ysep=1.5mm,inner xsep=3mm, yshift=-1.5mm, fit = (lightyear) (runchecks)] {};
\end{pgfonlayer}

\end{tikzpicture}

